Efficient Parallel Output-Sensitive Edit Distance

Given two strings $A[1..n]$ and $B[1..m]$, and a set of operations allowed to edit the strings, the edit distance between $A$ and $B$ is the minimum number of operations required to transform $A$ into $B$. Sequentially, a standard Dynamic Programming (DP) algorithm solves edit distance with $\Theta(nm)$ cost. In many real-world applications, the strings to be compared are similar and have small edit distances. To achieve highly practical implementations, we focus on output-sensitive parallel edit-distance algorithms, i.e., to achieve asymptotically better cost bounds than the standard $\Theta(nm)$ algorithm when the edit distance is small. We study four algorithms in the paper, including three algorithms based on Breadth-First Search (BFS) and one algorithm based on Divide-and-Conquer (DaC). Our BFS-based solution is based on the Landau-Vishkin algorithm. We implement three different data structures for the longest common prefix (LCP) queries needed in the algorithm: the classic solution using parallel suffix array, and two hash-based solutions proposed in this paper. Our DaC-based solution is inspired by the output-insensitive solution proposed by Apostolico et al., and we propose a non-trivial adaption to make it output-sensitive. All our algorithms have good theoretical guarantees, and they achieve different tradeoffs between work (total number of operations), span (longest dependence chain in the computation), and space. We test and compare our algorithms on both synthetic data and real-world data. Our BFS-based algorithms outperform the existing parallel edit-distance implementation in ParlayLib in all test cases. By comparing our algorithms, we also provide a better understanding of the choice of algorithms for different input patterns. We believe that our paper is the first systematic study in the theory and practice of parallel edit distance.

==> figures/compress_time.csv <==
algorithm,aux,time
1,14.9008,11.979873
2,7.4504,14.329739
4,3.7252,14.447636
8,1.8626,14.455212
16,0.9313,14.581786
32,0.46565,14.64934
64,0.232825,15.483797

==> figures/lcp_ratio.10000.csv <==
lcp,sa_b,sa,hash_b,hash,bhash_b,bhash
1,0.44,0.89,0.01,0.49,0.00,0.71
3,0.45,0.98,0.01,0.57,0.00,1.66
10,0.43,1.14,0.01,0.68,0.00,2.89
15,0.42,1.18,0.01,0.72,0.00,3.41
62,0.45,1.28,0.01,1.00,0.00,5.01
300,0.52,1.36,0.01,1.48,0.00,6.75

==> figures/lcp_ratio.50000.csv <==
lcp,sa_b,sa,hash_b,hash,bhash_b,bhash
1,0.44,4.68,0.02,4.92,0.00,9.11
2,0.32,6.43,0.01,6.60,0.00,24.99
3,0.33,7.68,0.01,7.39,0.00,34.76
11,0.38,12.22,0.01,11.55,0.00,67.14
22,0.38,13.71,0.01,15.14,0.00,85.26
48,0.43,14.96,0.01,20.32,0.00,105.46

==> figures/real_data.csv <==
dataset,n_1,n_2,edits,Parlay,SA_building,SA,Hash_Building,Hash,B_Hash_Building,B_Hash,DAC_MM,,,,
Wiki-Quebec1,560041,560331,439,7.06,0.10,0.11,0.00,0.01,0.00,0.01,28.537341,,,,
Wiki-Quebec2,560041,555323,5578,6.87,0.08,0.25,0.01,0.18,0.00,0.18,NA,,,,
Wiki-Quebec3,560041,546428,15026,6.78,0.08,0.69,0.00,0.63,0.00,0.65,NA,,,,
LinuxKernel1,6473634,6473398,236,NA,1.15,1.16,0.05,0.06,0.01,0.01,72.02,,,,
LinuxKernel2,6473634,6472187,1447,NA,1.12,1.15,0.05,0.05,0.00,0.05,NA,,,,
LinuxKernel3,6473634,6464075,9559,NA,1.10,4.20,0.05,0.40,0.00,0.39,NA,,,,
DNA1,78492526,78492426,280,NA,14.13,14.18,0.38,0.38,0.05,0.40,NA,,,,
DNA2,78492526,78492426,2749,NA,11.00,11.09,0.36,0.45,0.06,0.47,NA,,,,
DNA3,78492526,78482526,27463,NA,8.43,10.11,0.36,2.51,0.05,2.70,NA,,,,
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,

==> figures/speedup.csv <==
100000000,10,12.30238817,0.05849153412,12.25233804,8.363833246,1.89364261,6.927853572,74.81002641,5.518588596,74.6036053,68.16391377
1000000000,100000,19.7070209,45.21199566,38.49027235,27.12058646,49.53352572,46.48174473,51.98071937,36.75246149,50.33358928,NA

==> figures/synthetic.csv <==
1000000,1,14.376501,0.001094,0.0011,0.000536,0.000545,0.101633,0.102103,0.033438,0.000006,0.000009
1000000,10,14.61389,0.001119,0.001202,0.000508,0.000691,0.101076,0.10146,0.126446,0.000083,0.000183
1000000,100,14.6097,0.001103,0.002186,0.000481,0.002964,0.094666,0.095753,7.645592,0.001083,0.002483
1000000,1000,14.59576,0.001007,0.021763,0.000441,0.032724,0.086554,0.107976,241.9103,0.020756,0.032283
1000000,10000,14.53769,0.001176,0.362362,0.000375,0.427517,0.072255,0.440244,NA,0.361186,0.427142
1000000,100000,14.050552,0.008646,6.789909,0.00036,8.560678,0.045659,7.275207,NA,6.781263,8.560318
10000000,1,NA,0.007447,0.007458,0.004991,0.005011,0.765364,0.767095,0.202951,0.000011,0.00002
10000000,10,NA,0.00891,0.009008,0.003879,0.004105,0.738638,0.740011,1.599713,0.000098,0.000226
10000000,100,NA,0.005887,0.007154,0.003308,0.006829,0.667286,0.669615,58.648057,0.001267,0.003521
10000000,1000,NA,0.006363,0.028366,0.002565,0.042736,0.599342,0.621133,NA,0.022003,0.040171
10000000,10000,NA,0.007069,0.390535,0.001819,0.509982,0.503184,0.884964,NA,0.383466,0.508163
10000000,100000,NA,0.00952,8.031559,0.001875,10.519723,0.37591,9.050936,NA,8.022039,10.517848
100000000,1,NA,0.052192,0.052212,0.021649,0.021679,9.458337,9.498621,2.828423,0.00002,0.00003
100000000,10,NA,0.053355,0.053548,0.026911,0.027538,9.036295,9.072496,39.32952,0.000193,0.000627
100000000,100,NA,0.050407,0.052261,0.020852,0.026135,8.559637,8.595278,NA,0.001854,0.005283
100000000,1000,NA,0.050964,0.079059,0.023928,0.076742,8.403,8.460535,NA,0.028095,0.052814
100000000,10000,NA,0.05259,0.538302,0.019977,0.625167,7.586714,7.998512,NA,0.485712,0.60519
100000000,100000,NA,0.0744,9.456895,0.01889,11.819025,6.611497,16.533616,NA,9.382495,11.800135
1000000000,1,NA,0.500263,0.500287,0.20006,0.200104,122.178085,122.703934,40.161932,0.000024,0.000044
1000000000,10,NA,0.501463,0.501818,0.202829,0.203571,117.38751,117.94152,NA,0.000355,0.000742
1000000000,100,NA,0.498033,0.500579,0.207154,0.213953,111.471082,111.959882,NA,0.002546,0.006799
1000000000,1000,NA,0.507506,0.542728,0.200403,0.268194,104.830451,105.552143,NA,0.035222,0.067791
1000000000,10000,NA,0.499564,1.016949,0.200869,0.978234,97.702316,98.597811,NA,0.517385,0.777365
1000000000,100000,NA,0.583733,11.979873,0.197473,14.64934,90.159859,102.286303,NA,11.39614,14.451867
0,2,7.055708,0.000938,0.008204,0.000638,0.007443,0.084809,0.092103,28.537341,,
0,3,6.87364,0.000988,0.182092,0.000547,0.224549,0.076041,0.251987,NA,,
0,4,6.782272,0.001003,0.65479,0.000594,0.869736,0.072884,0.731872,NA,,
0,5,689.81604,0.005614,0.008766,0.003245,0.008579,0.401502,0.405339,72.018301,,
0,6,661.737334,0.00602,0.039186,0.002176,0.058281,0.394965,0.427451,NA,,
0,7,663.127463,0.005101,0.365538,0.00208,0.579264,0.392444,0.745507,NA,,
1,2,NA,0.034177,0.062563,0.009682,0.057211,2.941689,2.975269,NA,,
1,3,NA,0.03758,0.468625,0.010418,0.520288,2.822226,3.200691,NA,,
1,4,NA,0.062137,10.694754,0.010315,12.033511,2.436538,12.361375,NA,,
